Large-scale structures in the stellar wind of fast-rotating stars spawned by the presence of Earth-like planets

Forming planets around young, fast-rotating solar-like stars are exposed to an intense X-ray/extreme ultraviolet radiation field and strongly magnetized stellar winds, as a consequence of the high magnetic activity of these stars. Under these conditions, Earth-like exoplanets may experience a rapid loss of their primordial hydrogen atmospheres, resulting in atmosphere-less rocky obstacles for the stellar winds. The interaction of stellar winds with those planets leads to the formation of potentially observable structures due to the formation of large-scale magnetic field and density disturbances in the vicinity of these planets, such as bow shocks, induced magnetospheres and comet-like tails. In this work, we study the interaction between the stellar winds of active, fast-rotating solar-like stars in the superfast-magnetosonic regime with Earth-like, unmagnetized, tenuous atmosphere, planetary obstacles through numerical 3D simulations using the PLUTO magnetohydrodynamical code. The properties of AB Doradus, a nearby young star with a small rotation period (0.51 days) and a strong flaring activity, have been used to parameterize this early wind state. Bow shock and induced magnetosphere formation are characterized through the alfv\'enic Mach number MA of the wind, for different stellar wind configurations. Large bow shocks, up to an extension of ~7.0 planetary radii are found for low-MA winds. The general increase of density, temperature and magnetic field in these large-scale structures formed around planets may result in potentially detectable spectral signatures.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
